Edge minimization in de Bruijn graphs

This paper introduces the de Bruijn graph edge minimization problem, which is related to the compression of de Bruijn graphs: find the order-k de Bruijn graph with minimum edge count among all orders. We describe an efficient algorithm that solves this problem. Since the edge minimization problem is connected to the BWT compression technique called "tunneling", the paper also describes a way to minimize the length of a tunneled BWT in such a way that useful properties for sequence analysis are preserved. Although being a restriction, this is significant progress towards a solution to the open problem of finding optimal disjoint blocks that minimize space, as stated in Alanko et al. (DCC 2019).

==> edgeinfo.dat <==
File k1 k2 k3 k4 k5 k6 k7 k8 k9 k10 k11 k12 k13 k14 k15 k16 k17 k18 k19 k20 k21 k22 k23 k24 k25 k26 k27 k28 k29 k30 k31 k32 k33 k34 k35 k36 k37 k38 k39 k40 k41 k42 k43 k44 k45 k46 k47 k48 k49 k50 k51 k52 k53 k54 k55 k56 k57 k58 k59 k60 k61 k62 k63 k64 k65 k66 k67 k68 k69 k70 k71 k72 k73 k74 k75 k76 k77 k78 k79 k80 k81 k82 k83 k84 k85 k86 k87 k88 k89 k90 k91 k92 k93 k94 k95 k96 k97 k98 k99 k100;kmin;kmax
dblp.xml 296135875 296135812 293036312 284235967 265799054 247893169 226028620 210886197 202141924 191189611 182387123 176343507 176270138 172445929 172527944 174232287 175203802 174865038 172260914 170209948 169884129 169584432 170400648 171652501 172170079 171745685 173414285 174643380 175194640 177088098 179375726 180658676 183079275 185898790 188323669 190592421 193085395 195086645 196819466 199455625 201105738 202722542 204411276 205735499 207773326 209625324 211262126 213381446 215576055 216596907 218360295 220029415 221323848 223141157 224560574 225724389 227319406 229020464 230722779 232378824 233760095 235195643 236595788 237938060 239443080 240905701 242298170 243678387 244614579 245659020 246691011 247790837 248933600 250032132 251022474 251960968 252868532 253758314 254644773 255512803 256351343 257176634 257976895 258781279 259578955 260342328 261087403 261830144 262562032 263290631 264002968 264699215 265368841 266031955 266682153 267351380 267951107 268600922 269235421 269861522;0;296135875
dna 403927747 403927746 403927743 403927702 403927532 403927171 403926855 403926499 403926213 403925942 403920403 403799662 402956764 399578313 391915976 388392202 388676683 389422149 389881697 390092810 390178588 390272164 390339000 390447117 390586340 390704119 390822446 390961268 391104702 391222888 391331971 391471436 391665879 391843009 392005765 392164037 392317576 392494441 392658852 392837435 393013746 393182517 393349618 393489321 393658914 393833982 393995135 394162836 394317323 394463066 394608873 394743114 394860748 394978869 395103705 395223696 395342923 395455906 395554217 395656849 395754099 395841517 395929072 396023431 396109285 396193967 396269190 396338709 396412002 396486523 396549394 396611405 396678031 396730878 396786403 396833894 396884316 396935768 396979648 397023891 397061714 397107715 397148048 397185286 397220166 397255879 397283772 397319485 397350126 397384799 397413691 397440012 397470622 397497417 397522282 397552255 397575243 397600172 397624830 397647498;0;403927747
english 2210395541 2210395138 2210361349 2210091121 2208257010 2202342766 2191600066 2173534284 2143710035 2100526978 2044572454 1979343265 1910691360 1843177732 1780645120 1725872205 1680404372 1644247602 1616759790 1596600364 1582348048 1572504606 1565960673 1561750495 1559222282 1557826719 1557195085 1557074689 1557287284 1557700258 1558231508 1558833976 1559467331 1560120790 1560770078 1561422606 1562046569 1562654701 1563251829 1563823291 1564388426 1564926859 1565449687 1565947398 1566432707 1566906762 1567356165 1567788964 1568215877 1568622230 1569023472 1569405688 1569779198 1570133879 1570470468 1570802433 1571119626 1571431766 1571718491 1572001602 1572270434 1572534073 1572791555 1573036539 1573281459 1573514610 1573733531 1573956817 1574176313 1574390844 1574606129 1574818199 1575033840 1575247417 1575458889 1575663354 1575864865 1576070372 1576272434 1576471666 1576667921 1576860244 1577058286 1577251755 1577440151 1577625216 1577805976 1577993825 1578177680 1578359906 1578537717 1578713326 1578892565 1579069422 1579243093 1579416820 1579585649 1579757201 1579926706 1580094580;0;2210395541
proteins 1184051856 1184051852 1184051435 1184047106 1183971414 1179778002 1063113412 840941100 774688865 757581945 748323428 742363328 737619689 733555453 730501421 727947801 725976915 724406531 722974140 722130038 721425349 720744978 720398358 720213794 720079294 720258211 720351227 720743624 721001154 721578436 722126007 722644654 723243414 724006799 724677397 725485460 726324226 727280552 728252165 729198685 730197052 731261779 732310924 733295908 734372264 735509921 736687642 737694796 738822710 739985748 741158760 742343340 743437371 744566294 745878863 747051770 748364512 749591254 750762763 752039280 753293766 754535119 755740191 756986812 758268568 759556967 760900639 762129019 763356976 764581802 765799909 767055222 768375964 769583374 770889946 772130367 773346433 774613649 775868100 777128439 778398168 779638548 780893035 782190547 783398907 784639765 785913021 787137580 788372350 789577247 790834544 791991606 793231489 794475598 795663100 796868873 798045392 799209515 800474678 801660377;0;1184051856
sources 210866608 210866262 210830941 209970989 206430191 199911973 191945823 183209617 174839572 167651659 162274758 158242445 155288156 153136429 151599048 150788091 150752308 150775372 151187528 152002101 152715548 153525582 154458149 155453642 156393543 157365039 158425340 159367075 160339307 161287699 162104011 163043180 163911344 164746192 165534667 166241053 167002859 167739402 168432216 169060861 169709612 170313504 170816951 171402708 171945547 172511981 173048606 173528545 173968019 174384280 174825223 175269252 175662944 176051453 176426317 176766140 177160866 177513187 177863093 178151550 178456228 178755577 179066561 179354952 179642715 179881519 180089533 180319548 180566650 180772885 180968101 181182662 181381031 181572631 181814616 182054315 182283191 182474704 182663789 182846387 183085092 183312191 183521949 183713975 183873196 184042582 184259197 184461045 184651058 184836652 184996596 185152142 185333371 185510247 185683447 185854676 185984269 186115854 186267354 186436599;0;210866608
cere 461286645 461286645 461286645 461286612 461286363 461285404 461283376 461278373 461268283 461001499 450920476 383290098 252658347 146639794 95684841 77049626 70700431 68371556 67643775 67360848 67133594 67141675 67184373 67130334 67234082 67317479 67324186 67464920 67562562 67600219 67745431 67878697 67920214 68075793 68204994 68266612 68444955 68587984 68675064 68833622 68983051 69074282 69247356 69393576 69491853 69663684 69816350 69913879 70100102 70249956 70363442 70539572 70696411 70811323 70986466 71153681 71269842 71453394 71617397 71729459 71911024 72077799 72193495 72374199 72537629 72668514 72850397 73019359 73150433 73328040 73495477 73625666 73799691 73972298 74096301 74273463 74435099 74569400 74751860 74920357 75044709 75229187 75397410 75529313 75711988 75884404 76021078 76201374 76369386 76509475 76692891 76858203 76999487 77179603 77352964 77488584 77672218 77843273 77981355 78164668;0;461286645
coreutils 205281779 205258108 203859337 199486710 186250591 171864273 154388625 137983172 121937268 109014288 96976258 86813700 78317880 71152954 65074304 60153868 56186530 52608234 49606741 47345956 45264330 43382135 41804701 40311649 39151625 37955525 36908984 35934072 35093369 34313265 33583178 33000704 32518706 31969365 31553664 31167783 30842427 30538915 30300247 30042157 29914973 29740915 29693466 29515705 29484777 29396171 29360661 29300091 29322620 29261696 29263062 29226967 29224126 29207508 29221697 29194855 29222350 29216123 29259106 29246152 29305628 29317932 29372963 29370566 29433146 29443380 29472366 29462586 29495376 29439210 29459449 29413938 29396944 29355275 29367623 29329057 29370606 29345452 29458000 29514783 29621805 29681023 29805879 29858796 29988798 30055866 30170316 30220107 30339420 30402879 30507190 30570483 30684363 30734725 30848828 30906787 31029497 31084600 31201196 31247788;0;205281779
einstein.de 92758442 92650706 90835474 82927886 71622053 59273499 47601829 37881863 30713440 25087270 20943159 18106330 15924351 14199177 12601579 11319579 10354957 9564706 8935963 8431250 7915635 7525906 7010286 6752533 6529622 6346716 6213336 6055213 5888454 5751081 5629874 5492601 5396346 5285933 5171034 5099889 5021231 4953394 4854356 4780044 4709207 4637519 4552196 4490131 4423431 4336641 4307048 4276961 4209599 4172651 4129877 4070632 4020055 3974413 3924882 3902508 3879005 3835847 3799632 3765272 3734425 3711610 3676959 3645499 3611522 3594465 3570346 3527411 3509397 3487299 3450091 3423613 3391498 3369346 3350205 3330433 3302175 3278272 3265798 3248729 3226436 3210257 3193692 3172036 3154657 3142702 3125292 3106760 3085274 3074547 3049117 3030458 3013167 2994341 2979693 2969272 2957681 2942735 2932706 2915019;0;92758442
einstein.en 467626440 467485576 461529086 437512549 393863251 343031415 290957390 243204071 203531881 170684733 144407249 124284400 108438871 95984606 85751264 79074143 72478185 67458096 63472812 59623676 56428162 53890995 51023990 48987176 47741250 46465218 45100051 43873352 42495949 41345768 40522767 39452719 38486189 37885763 37079314 36451685 35777003 35223562 34637456 34008799 33608250 33014669 32596944 32190550 31643227 31279821 30751894 30328009 29974162 29850946 29537955 29240711 28936717 28685715 28371916 28080647 27786392 27530176 27191971 26900486 26680640 26428138 26213626 26023336 25763960 25474477 25296812 25085793 24932920 24800832 24583219 24385740 24156437 23999964 23750560 23564644 23375134 23291045 23169296 22989675 22802972 22752198 22627518 22343358 22248538 22107464 21945618 21805363 21613582 21545997 21400694 21203200 21109803 21010428 20934351 20745493 20653773 20503616 20420025 20320129;0;467626440
ecoli 112689516 112689516 112689511 112689503 112689395 112689220 112689157 112689196 112689199 112672031 111821569 101612388 73701970 47659885 34618651 30319706 29080888 28504041 28698179 28875385 28779589 29097793 29321217 29277695 29590091 29814460 29803005 30107903 30330236 30340357 30631259 30850816 30878814 31159262 31376243 31409609 31680078 31893018 31944201 32204578 32411859 32471858 32724619 32930720 32996766 33244438 33444316 33519516 33756835 33954147 34034692 34264878 34459622 34545010 34770288 34960766 35047023 35265419 35450526 35544633 35755997 35938159 36031876 36238884 36416830 36514494 36715294 36891376 36991917 37188503 37359508 37461473 37652058 37821531 37923055 38108130 38272787 38374058 38555600 38716751 38817860 38992813 39151989 39252733 39424805 39580364 39681569 39849810 40002802 40107561 40270438 40420344 40525360 40685378 40830498 40933573 41090698 41234470 41337648 41490513;0;112689516
influenza 154808556 154808555 154808547 154808500 154808277 154806977 154804388 154800462 154525294 152183597 144494886 127115269 129201522 125021062 110772907 120141034 117955912 104212435 114004793 112424005 98877864 108663305 107294731 94308970 103707766 102560706 90324363 99483817 98483731 87072735 95466710 94584834 83929688 91850046 91275662 81375174 88790818 88083327 78864717 85912723 85494103 76946078 83486657 83000740 75062593 81238091 80898033 73377990 79253211 78988187 71844701 77478590 77285737 70654423 75791235 75773235 69476236 74337741 74200399 68354996 72964524 72891574 67418834 71872027 71837471 66625637 70701248 70698193 65752600 69769960 69793349 65109170 68813546 68831906 64456541 68027454 68075896 63948801 67284690 67398349 63481871 66727910 66770822 63045939 66190675 66225118 62660826 65689405 65667755 62407931 65283850 65296359 62157074 64797919 64824503 61851768 64402245 64467629 61645146 64112205;0;154808556
kernel 257961617 257949717 257225732 250681930 236385346 216472840 193821002 170728392 149482314 129856520 113238687 98539487 86288164 75791903 66941758 59529255 53399278 48277066 43964405 40316811 37200796 34512452 32287056 30411847 28701841 27168424 25882892 24727857 23734919 22911739 22096802 21422468 20803110 20255058 19780753 19309537 18864552 18553478 18224159 17888640 17585798 17329553 17093067 16835156 16633573 16411225 16210299 16051484 15870664 15744164 15610016 15457242 15323633 15193049 15087162 14978513 14870172 14777494 14687980 14611084 14527715 14453143 14366239 14291694 14216667 14142373 14077924 13992552 13924034 13871274 13818993 13772472 13712944 13671712 13620553 13593669 13579915 13555838 13541593 13532156 13523072 13518646 13506974 13495049 13494481 13483475 13480880 13483532 13477479 13476265 13467488 13467051 13469443 13462038 13460368 13462541 13459363 13456127 13458221 13462517;0;257961617
para 429265759 429265759 429265759 429265759 429265759 429265480 429259402 429237253 429200944 429082491 424001670 377248435 264436084 158679044 103074305 81924455 74523758 71307909 70362314 69842608 69044636 68929709 68768586 68205572 68216612 68151921 67708203 67767308 67753842 67367731 67428854 67450735 67137672 67247162 67301557 67051700 67194562 67272721 67066537 67209746 67299533 67157548 67302665 67408981 67272876 67439469 67559021 67466695 67637613 67757623 67684928 67861511 67988591 67930572 68109263 68254146 68221342 68394140 68537824 68522178 68703312 68849265 68849348 69026140 69180383 69185803 69369148 69516990 69536754 69716093 69879842 69911562 70077703 70224085 70260686 70430606 70588860 70632498 70808320 70959742 71011237 71184189 71342275 71401968 71574741 71726761 71796227 71965155 72117860 72186585 72356186 72511496 72595833 72761808 72911015 72992909 73160306 73312673 73400627 73564404;0;429265759
\(\substack{\text{world-}\\\text{leaders}}\) 46957705 46967490 46905112 45916125 43112821 40145630 38078796 36577020 35430479 34222274 33312270 32850135 32356119 31857108 31249791 30577267 30042252 29593522 29196678 28788466 28312554 27894546 27516195 27099667 26671036 26334460 25987979 25711035 25392174 25083448 24771318 24455718 24083194 23810519 23538464 23300826 23044692 22718344 22473532 22196881 21949342 21717843 21495069 21205806 20895437 20682538 20419760 20143349 19873153 19674217 19374039 19178784 18961972 18675846 18496607 18296387 18084368 17906053 17743698 17554136 17279228 17082295 16888479 16718424 16482937 16276568 16055520 15844390 15650916 15514161 15354787 15188802 15030917 14814164 14559703 14357542 14162345 13955633 13782965 13605948 13395867 13217463 13073621 12906094 12768486 12591070 12441290 12281001 12118225 12036922 11826710 11664321 11518188 11440645 11251281 11117752 11044132 10942536 10850778 10764851;0;46967490


==> edgematrix.dat <==
1 1 1.000000
1 2 1.000000
1 3 0.975507
1 4 0.905968
1 5 0.760281
1 6 0.618790
1 7 0.446018
1 8 0.326363
1 9 0.257267
1 10 0.170723
1 11 0.101166
1 12 0.053410
1 13 0.052830
1 14 0.022611
1 15 0.023259
1 16 0.036727
1 17 0.044404
1 18 0.041727
1 19 0.021149
1 20 0.004943
1 21 0.002368
1 22 0.000000
1 23 0.006450
1 24 0.016342
1 25 0.020432
1 26 0.017078
1 27 0.030263
1 28 0.039975
1 29 0.044331
1 30 0.059293
1 31 0.077370
1 32 0.087508
1 33 0.106635
1 34 0.128915
1 35 0.148076
1 36 0.166004
1 37 0.185703
1 38 0.201517
1 39 0.215209
1 40 0.236040
1 41 0.249079
1 42 0.261855
1 43 0.275199
1 44 0.285663
1 45 0.301766
1 46 0.316400
1 47 0.329334
1 48 0.346081
1 49 0.363422
1 50 0.371489
1 51 0.385423
1 52 0.398612
1 53 0.408841
1 54 0.423201
1 55 0.434417
1 56 0.443614
1 57 0.456217
1 58 0.469659
1 59 0.483111
1 60 0.496197
1 61 0.507111
1 62 0.518455
1 63 0.529519
1 64 0.540125
1 65 0.552018
1 66 0.563575
1 67 0.574578
1 68 0.585485
1 69 0.592883
1 70 0.601136
1 71 0.609290
1 72 0.617981
1 73 0.627011
1 74 0.635692
1 75 0.643517
1 76 0.650933
1 77 0.658105
1 78 0.665136
1 79 0.672140
1 80 0.679000
1 81 0.685626
1 82 0.692147
1 83 0.698471
1 84 0.704827
1 85 0.711130
1 86 0.717162
1 87 0.723050
1 88 0.728919
1 89 0.734702
1 90 0.740459
1 91 0.746088
1 92 0.751590
1 93 0.756881
1 94 0.762121
1 95 0.767259
1 96 0.772547
1 97 0.777286
1 98 0.782421
1 99 0.787435
1 100 0.792382

2 1 1.000000
2 2 1.000000
2 3 1.000000
2 4 0.999997
2 5 0.999986
2 6 0.999963
2 7 0.999943
2 8 0.999920
2 9 0.999901
2 10 0.999884
2 11 0.999527
2 12 0.991755
2 13 0.937499
2 14 0.720033
2 15 0.226820
2 16 0.000000
2 17 0.018312
2 18 0.066296
2 19 0.095877
2 20 0.109466
2 21 0.114987
2 22 0.121010
2 23 0.125313
2 24 0.132272
2 25 0.141233
2 26 0.148815
2 27 0.156431
2 28 0.165367
2 29 0.174600
2 30 0.182207
2 31 0.189229
2 32 0.198206
2 33 0.210722
2 34 0.222123
2 35 0.232600
2 36 0.242787
2 37 0.252671
2 38 0.264055
2 39 0.274638
2 40 0.286133
2 41 0.297482
2 42 0.308345
2 43 0.319102
2 44 0.328094
2 45 0.339010
2 46 0.350279
2 47 0.360652
2 48 0.371447
2 49 0.381391
2 50 0.390773
2 51 0.400158
2 52 0.408799
2 53 0.416371
2 54 0.423974
2 55 0.432009
2 56 0.439733
2 57 0.447408
2 58 0.454680
2 59 0.461008
2 60 0.467615
2 61 0.473874
2 62 0.479501
2 63 0.485137
2 64 0.491211
2 65 0.496737
2 66 0.502188
2 67 0.507030
2 68 0.511505
2 69 0.516223
2 70 0.521019
2 71 0.525066
2 72 0.529058
2 73 0.533347
2 74 0.536748
2 75 0.540322
2 76 0.543379
2 77 0.546625
2 78 0.549937
2 79 0.552761
2 80 0.555609
2 81 0.558044
2 82 0.561005
2 83 0.563601
2 84 0.565998
2 85 0.568243
2 86 0.570542
2 87 0.572337
2 88 0.574636
2 89 0.576608
2 90 0.578840
2 91 0.580700
2 92 0.582394
2 93 0.584364
2 94 0.586089
2 95 0.587690
2 96 0.589619
2 97 0.591099
2 98 0.592703
2 99 0.594291
2 100 0.595750

3 1 1.000000
3 2 0.999999
3 3 0.999948
3 4 0.999534
3 5 0.996727
3 6 0.987674
3 7 0.971231
3 8 0.943579
3 9 0.897928
3 10 0.831831
3 11 0.746184
3 12 0.646342
3 13 0.541260
3 14 0.437921
3 15 0.342206
3 16 0.258368
3 17 0.188774
3 18 0.133430
3 19 0.091356
3 20 0.060500
3 21 0.038684
3 22 0.023618
3 23 0.013601
3 24 0.007157
3 25 0.003287
3 26 0.001151
3 27 0.000184
3 28 0.000000
3 29 0.000325
3 30 0.000958
3 31 0.001771
3 32 0.002693
3 33 0.003662
3 34 0.004662
3 35 0.005656
3 36 0.006655
3 37 0.007610
3 38 0.008541
3 39 0.009455
3 40 0.010330
3 41 0.011195
3 42 0.012019
3 43 0.012819
3 44 0.013581
3 45 0.014324
3 46 0.015049
3 47 0.015737
3 48 0.016400
3 49 0.017053
3 50 0.017675
3 51 0.018289
3 52 0.018874
3 53 0.019446
3 54 0.019989
3 55 0.020504
3 56 0.021012
3 57 0.021498
3 58 0.021976
3 59 0.022414
3 60 0.022848
3 61 0.023259
3 62 0.023663
3 63 0.024057
3 64 0.024432
3 65 0.024807
3 66 0.025164
3 67 0.025499
3 68 0.025840
3 69 0.026176
3 70 0.026505
3 71 0.026834
3 72 0.027159
3 73 0.027489
3 74 0.027816
3 75 0.028140
3 76 0.028453
3 77 0.028761
3 78 0.029076
3 79 0.029385
3 80 0.029690
3 81 0.029990
3 82 0.030285
3 83 0.030588
3 84 0.030884
3 85 0.031172
3 86 0.031455
3 87 0.031732
3 88 0.032020
3 89 0.032301
3 90 0.032580
3 91 0.032852
3 92 0.033121
3 93 0.033395
3 94 0.033666
3 95 0.033932
3 96 0.034198
3 97 0.034456
3 98 0.034719
3 99 0.034978
3 100 0.035235

4 1 1.000000
4 2 1.000000
4 3 0.999999
4 4 0.999990
4 5 0.999827
4 6 0.990789
4 7 0.739341
4 8 0.260493
4 9 0.117700
4 10 0.080829
4 11 0.060875
4 12 0.048029
4 13 0.037805
4 14 0.029045
4 15 0.022463
4 16 0.016959
4 17 0.012711
4 18 0.009326
4 19 0.006239
4 20 0.004420
4 21 0.002901
4 22 0.001435
4 23 0.000688
4 24 0.000290
4 25 0.000000
4 26 0.000386
4 27 0.000586
4 28 0.001432
4 29 0.001987
4 30 0.003231
4 31 0.004411
4 32 0.005529
4 33 0.006820
4 34 0.008465
4 35 0.009910
4 36 0.011652
4 37 0.013460
4 38 0.015521
4 39 0.017615
4 40 0.019655
4 41 0.021807
4 42 0.024102
4 43 0.026363
4 44 0.028486
4 45 0.030806
4 46 0.033258
4 47 0.035796
4 48 0.037967
4 49 0.040398
4 50 0.042904
4 51 0.045433
4 52 0.047986
4 53 0.050344
4 54 0.052777
4 55 0.055606
4 56 0.058134
4 57 0.060963
4 58 0.063607
4 59 0.066132
4 60 0.068883
4 61 0.071587
4 62 0.074263
4 63 0.076860
4 64 0.079547
4 65 0.082309
4 66 0.085086
4 67 0.087982
4 68 0.090630
4 69 0.093276
4 70 0.095916
4 71 0.098542
4 72 0.101247
4 73 0.104094
4 74 0.106696
4 75 0.109512
4 76 0.112186
4 77 0.114807
4 78 0.117538
4 79 0.120242
4 80 0.122958
4 81 0.125695
4 82 0.128368
4 83 0.131072
4 84 0.133868
4 85 0.136473
4 86 0.139147
4 87 0.141891
4 88 0.144531
4 89 0.147192
4 90 0.149789
4 91 0.152499
4 92 0.154993
4 93 0.157665
4 94 0.160346
4 95 0.162906
4 96 0.165505
4 97 0.168040
4 98 0.170549
4 99 0.173276
4 100 0.175832

5 1 1.000000
5 2 0.999994
5 3 0.999407
5 4 0.985101
5 5 0.926200
5 6 0.817770
5 7 0.685253
5 8 0.539927
5 9 0.400691
5 10 0.281120
5 11 0.191676
5 12 0.124598
5 13 0.075454
5 14 0.039660
5 15 0.014086
5 16 0.000595
5 17 0.000000
5 18 0.000384
5 19 0.007240
5 20 0.020790
5 21 0.032658
5 22 0.046133
5 23 0.061647
5 24 0.078207
5 25 0.093842
5 26 0.110003
5 27 0.127641
5 28 0.143306
5 29 0.159480
5 30 0.175256
5 31 0.188835
5 32 0.204458
5 33 0.218900
5 34 0.232788
5 35 0.245904
5 36 0.257655
5 37 0.270328
5 38 0.282580
5 39 0.294105
5 40 0.304562
5 41 0.315354
5 42 0.325400
5 43 0.333775
5 44 0.343519
5 45 0.352549
5 46 0.361972
5 47 0.370898
5 48 0.378882
5 49 0.386193
5 50 0.393117
5 51 0.400452
5 52 0.407839
5 53 0.414388
5 54 0.420851
5 55 0.427087
5 56 0.432739
5 57 0.439306
5 58 0.445167
5 59 0.450987
5 60 0.455786
5 61 0.460854
5 62 0.465834
5 63 0.471007
5 64 0.475804
5 65 0.480591
5 66 0.484564
5 67 0.488024
5 68 0.491850
5 69 0.495961
5 70 0.499392
5 71 0.502639
5 72 0.506208
5 73 0.509508
5 74 0.512695
5 75 0.516721
5 76 0.520708
5 77 0.524516
5 78 0.527701
5 79 0.530847
5 80 0.533884
5 81 0.537855
5 82 0.541633
5 83 0.545122
5 84 0.548317
5 85 0.550965
5 86 0.553783
5 87 0.557386
5 88 0.560744
5 89 0.563905
5 90 0.566992
5 91 0.569653
5 92 0.572240
5 93 0.575255
5 94 0.578198
5 95 0.581079
5 96 0.583927
5 97 0.586083
5 98 0.588272
5 99 0.590792
5 100 0.593607

6 1 1.000000
6 2 1.000000
6 3 1.000000
6 4 1.000000
6 5 0.999999
6 6 0.999997
6 7 0.999992
6 8 0.999979
6 9 0.999953
6 10 0.999277
6 11 0.973700
6 12 0.802118
6 13 0.470697
6 14 0.201721
6 15 0.072445
6 16 0.025166
6 17 0.009058
6 18 0.003149
6 19 0.001303
6 20 0.000585
6 21 0.000008
6 22 0.000029
6 23 0.000137
6 24 0.000000
6 25 0.000263
6 26 0.000475
6 27 0.000492
6 28 0.000849
6 29 0.001097
6 30 0.001192
6 31 0.001561
6 32 0.001899
6 33 0.002004
6 34 0.002399
6 35 0.002726
6 36 0.002883
6 37 0.003335
6 38 0.003698
6 39 0.003919
6 40 0.004321
6 41 0.004700
6 42 0.004932
6 43 0.005371
6 44 0.005742
6 45 0.005991
6 46 0.006427
6 47 0.006815
6 48 0.007062
6 49 0.007534
6 50 0.007915
6 51 0.008203
6 52 0.008649
6 53 0.009047
6 54 0.009339
6 55 0.009783
6 56 0.010207
6 57 0.010502
6 58 0.010968
6 59 0.011384
6 60 0.011668
6 61 0.012129
6 62 0.012552
6 63 0.012846
6 64 0.013304
6 65 0.013719
6 66 0.014051
6 67 0.014512
6 68 0.014941
6 69 0.015273
6 70 0.015724
6 71 0.016149
6 72 0.016479
6 73 0.016921
6 74 0.017359
6 75 0.017673
6 76 0.018123
6 77 0.018533
6 78 0.018873
6 79 0.019336
6 80 0.019764
6 81 0.020079
6 82 0.020547
6 83 0.020974
6 84 0.021309
6 85 0.021772
6 86 0.022210
6 87 0.022556
6 88 0.023014
6 89 0.023440
6 90 0.023795
6 91 0.024261
6 92 0.024680
6 93 0.025039
6 94 0.025496
6 95 0.025935
6 96 0.026280
6 97 0.026745
6 98 0.027179
6 99 0.027530
6 100 0.027995

7 1 1.000000
7 2 0.999866
7 3 0.991922
7 4 0.967090
7 5 0.891922
7 6 0.810222
7 7 0.710977
7 8 0.617810
7 9 0.526685
7 10 0.453296
7 11 0.384931
7 12 0.327218
7 13 0.278970
7 14 0.238281
7 15 0.203760
7 16 0.175817
7 17 0.153286
7 18 0.132965
7 19 0.115919
7 20 0.103080
7 21 0.091259
7 22 0.080570
7 23 0.071611
7 24 0.063132
7 25 0.056545
7 26 0.049752
7 27 0.043809
7 28 0.038272
7 29 0.033498
7 30 0.029068
7 31 0.024921
7 32 0.021613
7 33 0.018876
7 34 0.015756
7 35 0.013396
7 36 0.011204
7 37 0.009357
7 38 0.007633
7 39 0.006278
7 40 0.004812
7 41 0.004090
7 42 0.003101
7 43 0.002832
7 44 0.001822
7 45 0.001646
7 46 0.001143
7 47 0.000942
7 48 0.000598
7 49 0.000726
7 50 0.000380
7 51 0.000387
7 52 0.000182
7 53 0.000166
7 54 0.000072
7 55 0.000152
7 56 0.000000
7 57 0.000156
7 58 0.000121
7 59 0.000365
7 60 0.000291
7 61 0.000629
7 62 0.000699
7 63 0.001011
7 64 0.000998
7 65 0.001353
7 66 0.001411
7 67 0.001576
7 68 0.001520
7 69 0.001707
7 70 0.001388
7 71 0.001503
7 72 0.001244
7 73 0.001148
7 74 0.000911
7 75 0.000981
7 76 0.000762
7 77 0.000998
7 78 0.000855
7 79 0.001494
7 80 0.001817
7 81 0.002425
7 82 0.002761
7 83 0.003470
7 84 0.003771
7 85 0.004509
7 86 0.004890
7 87 0.005540
7 88 0.005822
7 89 0.006500
7 90 0.006860
7 91 0.007453
7 92 0.007812
7 93 0.008459
7 94 0.008745
7 95 0.009393
7 96 0.009722
7 97 0.010419
7 98 0.010732
7 99 0.011394
7 100 0.011659

8 1 1.000000
8 2 0.998801
8 3 0.978596
8 4 0.890581
8 5 0.764742
8 6 0.627297
8 7 0.497385
8 8 0.389198
8 9 0.309410
8 10 0.246788
8 11 0.200662
8 12 0.169087
8 13 0.144800
8 14 0.125598
8 15 0.107816
8 16 0.093547
8 17 0.082810
8 18 0.074014
8 19 0.067016
8 20 0.061398
8 21 0.055659
8 22 0.051321
8 23 0.045582
8 24 0.042713
8 25 0.040232
8 26 0.038196
8 27 0.036712
8 28 0.034952
8 29 0.033096
8 30 0.031567
8 31 0.030218
8 32 0.028690
8 33 0.027618
8 34 0.026389
8 35 0.025111
8 36 0.024319
8 37 0.023443
8 38 0.022688
8 39 0.021586
8 40 0.020759
8 41 0.019970
8 42 0.019172
8 43 0.018223
8 44 0.017532
8 45 0.016789
8 46 0.015823
8 47 0.015494
8 48 0.015159
8 49 0.014409
8 50 0.013998
8 51 0.013522
8 52 0.012863
8 53 0.012300
8 54 0.011792
8 55 0.011240
8 56 0.010991
8 57 0.010730
8 58 0.010249
8 59 0.009846
8 60 0.009464
8 61 0.009120
8 62 0.008866
8 63 0.008481
8 64 0.008131
8 65 0.007752
8 66 0.007563
8 67 0.007294
8 68 0.006816
8 69 0.006616
8 70 0.006370
8 71 0.005956
8 72 0.005661
8 73 0.005303
8 74 0.005057
8 75 0.004844
8 76 0.004624
8 77 0.004309
8 78 0.004043
8 79 0.003904
8 80 0.003714
8 81 0.003466
8 82 0.003286
8 83 0.003102
8 84 0.002861
8 85 0.002667
8 86 0.002534
8 87 0.002340
8 88 0.002134
8 89 0.001895
8 90 0.001776
8 91 0.001493
8 92 0.001285
8 93 0.001092
8 94 0.000883
8 95 0.000720
8 96 0.000604
8 97 0.000475
8 98 0.000308
8 99 0.000197
8 100 0.000000

9 1 1.000000
9 2 0.999685
9 3 0.986369
9 4 0.932677
9 5 0.835095
9 6 0.721455
9 7 0.605038
9 8 0.498280
9 9 0.409589
9 10 0.336156
9 11 0.277410
9 12 0.232423
9 13 0.196999
9 14 0.169156
9 15 0.146278
9 16 0.131351
9 17 0.116605
9 18 0.105382
9 19 0.096472
9 20 0.087867
9 21 0.080723
9 22 0.075051
9 23 0.068642
9 24 0.064088
9 25 0.061303
9 26 0.058450
9 27 0.055398
9 28 0.052656
9 29 0.049576
9 30 0.047005
9 31 0.045165
9 32 0.042773
9 33 0.040612
9 34 0.039270
9 35 0.037467
9 36 0.036064
9 37 0.034555
9 38 0.033318
9 39 0.032008
9 40 0.030602
9 41 0.029707
9 42 0.028380
9 43 0.027446
9 44 0.026538
9 45 0.025314
9 46 0.024502
9 47 0.023321
9 48 0.022374
9 49 0.021583
9 50 0.021307
9 51 0.020607
9 52 0.019943
9 53 0.019263
9 54 0.018702
9 55 0.018001
9 56 0.017349
9 57 0.016692
9 58 0.016119
9 59 0.015363
9 60 0.014711
9 61 0.014220
9 62 0.013655
9 63 0.013176
9 64 0.012750
9 65 0.012170
9 66 0.011523
9 67 0.011126
9 68 0.010654
9 69 0.010312
9 70 0.010017
9 71 0.009531
9 72 0.009089
9 73 0.008576
9 74 0.008227
9 75 0.007669
9 76 0.007253
9 77 0.006830
9 78 0.006642
9 79 0.006370
9 80 0.005968
9 81 0.005551
9 82 0.005437
9 83 0.005158
9 84 0.004523
9 85 0.004311
9 86 0.003996
9 87 0.003634
9 88 0.003320
9 89 0.002892
9 90 0.002741
9 91 0.002416
9 92 0.001974
9 93 0.001765
9 94 0.001543
9 95 0.001373
9 96 0.000951
9 97 0.000746
9 98 0.000410
9 99 0.000223
9 100 0.000000

10 1 1.000000
10 2 1.000000
10 3 1.000000
10 4 1.000000
10 5 0.999999
10 6 0.999996
10 7 0.999996
10 8 0.999996
10 9 0.999996
10 10 0.999792
10 11 0.989690
10 12 0.868420
10 13 0.536885
10 14 0.227543
10 15 0.072633
10 16 0.021567
10 17 0.006852
10 18 0.000000
10 19 0.002306
10 20 0.004411
10 21 0.003273
10 22 0.007053
10 23 0.009707
10 24 0.009190
10 25 0.012901
10 26 0.015566
10 27 0.015430
10 28 0.019052
10 29 0.021693
10 30 0.021813
10 31 0.025268
10 32 0.027876
10 33 0.028209
10 34 0.031540
10 35 0.034118
10 36 0.034514
10 37 0.037727
10 38 0.040256
10 39 0.040864
10 40 0.043957
10 41 0.046419
10 42 0.047132
10 43 0.050134
10 44 0.052582
10 45 0.053367
10 46 0.056309
10 47 0.058683
10 48 0.059576
10 49 0.062395
10 50 0.064739
10 51 0.065696
10 52 0.068430
10 53 0.070744
10 54 0.071758
10 55 0.074434
10 56 0.076696
10 57 0.077721
10 58 0.080315
10 59 0.082514
10 60 0.083632
10 61 0.086143
10 62 0.088306
10 63 0.089420
10 64 0.091879
10 65 0.093992
10 66 0.095152
10 67 0.097538
10 68 0.099629
10 69 0.100824
10 70 0.103159
10 71 0.105190
10 72 0.106401
10 73 0.108665
10 74 0.110678
10 75 0.111884
10 76 0.114082
10 77 0.116038
10 78 0.117241
10 79 0.119398
10 80 0.121312
10 81 0.122513
10 82 0.124591
10 83 0.126482
10 84 0.127679
10 85 0.129723
10 86 0.131570
10 87 0.132773
10 88 0.134771
10 89 0.136588
10 90 0.137833
10 91 0.139768
10 92 0.141548
10 93 0.142796
10 94 0.144696
10 95 0.146420
10 96 0.147645
10 97 0.149511
10 98 0.151219
10 99 0.152444
10 100 0.154260

11 1 1.000000
11 2 1.000000
11 3 1.000000
11 4 0.999999
11 5 0.999997
11 6 0.999983
11 7 0.999955
11 8 0.999913
11 9 0.996960
11 10 0.971824
11 11 0.889295
11 12 0.702745
11 13 0.725139
11 14 0.680266
11 15 0.527329
11 16 0.627885
11 17 0.604430
11 18 0.456910
11 19 0.562019
11 20 0.545052
11 21 0.399650
11 22 0.504685
11 23 0.489995
11 24 0.350608
11 25 0.451493
11 26 0.439181
11 27 0.307838
11 28 0.406154
11 29 0.395419
11 30 0.272935
11 31 0.363035
11 32 0.353569
11 33 0.239198
11 34 0.324214
11 35 0.318049
11 36 0.211779
11 37 0.291377
11 38 0.283783
11 39 0.184832
11 40 0.260484
11 41 0.255991
11 42 0.164238
11 43 0.234443
11 44 0.229227
11 45 0.144021
11 46 0.210307
11 47 0.206657
11 48 0.125938
11 49 0.189002
11 50 0.186157
11 51 0.109480
11 52 0.169953
11 53 0.167883
11 54 0.096704
11 55 0.151842
11 56 0.151648
11 57 0.084058
11 58 0.136240
11 59 0.134766
11 60 0.072022
11 61 0.121500
11 62 0.120717
11 63 0.061974
11 64 0.109774
11 65 0.109403
11 66 0.053460
11 67 0.097207
11 68 0.097174
11 69 0.044089
11 70 0.087210
11 71 0.087461
11 72 0.037182
11 73 0.076944
11 74 0.077141
11 75 0.030177
11 76 0.068507
11 77 0.069027
11 78 0.024727
11 79 0.060534
11 80 0.061754
11 81 0.019715
11 82 0.054558
11 83 0.055018
11 84 0.015036
11 85 0.048791
11 86 0.049161
11 87 0.010902
11 88 0.043410
11 89 0.043178
11 90 0.008188
11 91 0.039057
11 92 0.039191
11 93 0.005495
11 94 0.033841
11 95 0.034127
11 96 0.002218
11 97 0.029594
11 98 0.030296
11 99 0.000000
11 100 0.026481

12 1 1.000000
12 2 0.999951
12 3 0.996990
12 4 0.970227
12 5 0.911755
12 6 0.830316
12 7 0.737672
12 8 0.643226
12 9 0.556332
12 10 0.476065
12 11 0.408099
12 12 0.347981
12 13 0.297875
12 14 0.254946
12 15 0.218750
12 16 0.188434
12 17 0.163363
12 18 0.142414
12 19 0.124775
12 20 0.109857
12 21 0.097113
12 22 0.086118
12 23 0.077016
12 24 0.069347
12 25 0.062353
12 26 0.056082
12 27 0.050824
12 28 0.046100
12 29 0.042039
12 30 0.038672
12 31 0.035339
12 32 0.032581
12 33 0.030048
12 34 0.027807
12 35 0.025867
12 36 0.023940
12 37 0.022120
12 38 0.020848
12 39 0.019501
12 40 0.018128
12 41 0.016890
12 42 0.015842
12 43 0.014875
12 44 0.013820
12 45 0.012995
12 46 0.012086
12 47 0.011264
12 48 0.010615
12 49 0.009875
12 50 0.009358
12 51 0.008809
12 52 0.008184
12 53 0.007638
12 54 0.007104
12 55 0.006671
12 56 0.006226
12 57 0.005783
12 58 0.005404
12 59 0.005038
12 60 0.004724
12 61 0.004383
12 62 0.004078
12 63 0.003722
12 64 0.003417
12 65 0.003111
12 66 0.002807
12 67 0.002543
12 68 0.002194
12 69 0.001914
12 70 0.001698
12 71 0.001484
12 72 0.001294
12 73 0.001050
12 74 0.000882
12 75 0.000672
12 76 0.000563
12 77 0.000506
12 78 0.000408
12 79 0.000350
12 80 0.000311
12 81 0.000274
12 82 0.000256
12 83 0.000208
12 84 0.000159
12 85 0.000157
12 86 0.000112
12 87 0.000101
12 88 0.000112
12 89 0.000087
12 90 0.000082
12 91 0.000046
12 92 0.000045
12 93 0.000054
12 94 0.000024
12 95 0.000017
12 96 0.000026
12 97 0.000013
12 98 0.000000
12 99 0.000009
12 100 0.000026

13 1 1.000000
13 2 1.000000
13 3 1.000000
13 4 1.000000
13 5 1.000000
13 6 0.999999
13 7 0.999982
13 8 0.999921
13 9 0.999821
13 10 0.999494
13 11 0.985467
13 12 0.856391
13 13 0.544938
13 14 0.252965
13 15 0.099451
13 16 0.041061
13 17 0.020629
13 18 0.011751
13 19 0.009140
13 20 0.007705
13 21 0.005502
13 22 0.005185
13 23 0.004740
13 24 0.003186
13 25 0.003216
13 26 0.003037
13 27 0.001812
13 28 0.001976
13 29 0.001938
13 30 0.000872
13 31 0.001041
13 32 0.001102
13 33 0.000237
13 34 0.000540
13 35 0.000690
13 36 0.000000
13 37 0.000394
13 38 0.000610
13 39 0.000041
13 40 0.000436
13 41 0.000684
13 42 0.000292
13 43 0.000693
13 44 0.000986
13 45 0.000611
13 46 0.001071
13 47 0.001401
13 48 0.001146
13 49 0.001618
13 50 0.001949
13 51 0.001748
13 52 0.002236
13 53 0.002587
13 54 0.002426
13 55 0.002920
13 56 0.003320
13 57 0.003229
13 58 0.003706
13 59 0.004103
13 60 0.004060
13 61 0.004560
13 62 0.004963
13 63 0.004963
13 64 0.005451
13 65 0.005877
13 66 0.005892
13 67 0.006398
13 68 0.006806
13 69 0.006861
13 70 0.007356
13 71 0.007808
13 72 0.007896
13 73 0.008354
13 74 0.008758
13 75 0.008859
13 76 0.009328
13 77 0.009765
13 78 0.009886
13 79 0.010371
13 80 0.010789
13 81 0.010931
13 82 0.011409
13 83 0.011845
13 84 0.012010
13 85 0.012487
13 86 0.012907
13 87 0.013099
13 88 0.013565
13 89 0.013987
13 90 0.014176
13 91 0.014645
13 92 0.015073
13 93 0.015306
13 94 0.015764
13 95 0.016176
13 96 0.016402
13 97 0.016865
13 98 0.017285
13 99 0.017528
13 100 0.017980

14 1 0.999730
14 2 1.000000
14 3 0.998277
14 4 0.970959
14 5 0.893525
14 6 0.811565
14 7 0.754474
14 8 0.712991
14 9 0.681321
14 10 0.647948
14 11 0.622811
14 12 0.610046
14 13 0.596400
14 14 0.582617
14 15 0.565841
14 16 0.547264
14 17 0.532486
14 18 0.520091
14 19 0.509129
14 20 0.497854
14 21 0.484708
14 22 0.473162
14 23 0.462711
14 24 0.451205
14 25 0.439365
14 26 0.430068
14 27 0.420498
14 28 0.412848
14 29 0.404040
14 30 0.395513
14 31 0.386891
14 32 0.378173
14 33 0.367883
14 34 0.360351
14 35 0.352837
14 36 0.346272
14 37 0.339197
14 38 0.330183
14 39 0.323421
14 40 0.315779
14 41 0.308941
14 42 0.302547
14 43 0.296393
14 44 0.288403
14 45 0.279830
14 46 0.273949
14 47 0.266691
14 48 0.259056
14 49 0.251592
14 50 0.246097
14 51 0.237806
14 52 0.232412
14 53 0.226423
14 54 0.218520
14 55 0.213569
14 56 0.208038
14 57 0.202182
14 58 0.197256
14 59 0.192772
14 60 0.187536
14 61 0.179942
14 62 0.174502
14 63 0.169149
14 64 0.164451
14 65 0.157947
14 66 0.152246
14 67 0.146140
14 68 0.140309
14 69 0.134964
14 70 0.131187
14 71 0.126785
14 72 0.122200
14 73 0.117839
14 74 0.111851
14 75 0.104823
14 76 0.099238
14 77 0.093847
14 78 0.088137
14 79 0.083367
14 80 0.078478
14 81 0.072675
14 82 0.067747
14 83 0.063774
14 84 0.059146
14 85 0.055345
14 86 0.050444
14 87 0.046307
14 88 0.041880
14 89 0.037383
14 90 0.035138
14 91 0.029331
14 92 0.024845
14 93 0.020809
14 94 0.018667
14 95 0.013436
14 96 0.009748
14 97 0.007714
14 98 0.004908
14 99 0.002374
14 100 0.000000



==> rcrbenchmark.dat <==
file input_length tfm_length fm_index_size tfm_index_size min_dbg_k min_dbg_edges fm_mem_peak fm_time min_dbg_mem_peak min_dbg_time tfm_mem_peak tfm_time
\(\substack{\text{dblp.xml}\\k=22}\) 296135875 169584432 367475693 270946762 22 169584432 1480679384 50631 438188592 36193 475205584 20414
\(\substack{\text{dna}\\k=16}\) 403927747 388392202 299360394 430893898 16 388392202 2019638744 100389 397788032 79752 476226984 36859
\(\substack{\text{english}\\k=28}\) 2210395541 1557074689 3268713748 2878593655 28 1557074689 19893559872 632442 3783222216 473087 4059521664 280988
\(\substack{\text{proteins}\\k=25}\) 1184051856 720079294 1048692509 901352741 25 720079294 5920259280 299569 1333164904 197991 1481171392 102502
\(\substack{\text{sources}\\k=17}\) 210866608 150752308 309754152 276321073 17 150752308 1054333040 33012 359790512 43773 386148840 23495
\(\substack{\text{cere}\\k=24}\) 461286645 67130334 217157653 58311874 24 67130334 2306433232 95158 330918584 23392 388579416 8916
\(\substack{\text{coreutils}\\k=56}\) 205281779 29194855 304574557 53850526 56 29194855 1026408904 32695 353287840 16516 378948064 7612
\(\substack{\text{einstein.de}\\k=270}\) 92758442 2134995 119684926 3527137 270 2134995 463792216 15170 142485416 1835 154080224 1498
\(\substack{\text{einstein.en}\\k=613}\) 467626545 9761247 623182748 16447823 613 9761247 2338132736 103806 733684768 9879 792138088 7151
\(\substack{\text{ecoli}\\k=18}\) 112689516 28504041 83568897 31413337 18 28504041 563447584 21480 111782280 7649 125868472 4289
\(\substack{\text{influenza}\\k=123}\) 154808556 61061851 114844654 66979858 123 61061851 774042784 26973 153212448 21272 172563520 5857
\(\substack{\text{kernel}\\k=98}\) 257961617 13456127 362212868 23831334 98 13456127 1289808096 42086 423406192 11595 455651400 6190
\(\substack{\text{para}\\k=36}\) 429265759 67051700 200957798 56690190 36 67051700 2146328800 90963 306909952 20788 360568176 9450
\(\substack{\text{world-}\\\text{leaders}\\k=210}\) 46968182 9241692 54594689 14294879 210 9241692 234840912 4203 66724440 2983 72595464 1827


==> rcredgespectrum.dat <==
File k1 k2 k3 k4 k5 k6 k7 k8 k9 k10 k11 k12 k13 k14 k15 k16 k17 k18 k19 k20 k21 k22 k23 k24 k25 k26 k27 k28 k29 k30 k31 k32 k33 k34 k35 k36 k37 k38 k39 k40 k41 k42 k43 k44 k45 k46 k47 k48 k49 k50 k51 k52 k53 k54 k55 k56 k57 k58 k59 k60 k61 k62 k63 k64 k65 k66 k67 k68 k69 k70 k71 k72 k73 k74 k75 k76 k77 k78 k79 k80 k81 k82 k83 k84 k85 k86 k87 k88 k89 k90 k91 k92 k93 k94 k95 k96 k97 k98 k99 k100
dblp.xml 296135875 296135812 293036312 284235967 265799054 247893169 226028620 210886197 202141924 191189611 182387123 176343507 176270138 172445929 172527944 174232287 175203802 174865038 172260914 170209948 169884129 169584432 170400648 171652501 172170079 171745685 173414285 174643380 175194640 177088098 179375726 180658676 183079275 185898790 188323669 190592421 193085395 195086645 196819466 199455625 201105738 202722542 204411276 205735499 207773326 209625324 211262126 213381446 215576055 216596907 218360295 220029415 221323848 223141157 224560574 225724389 227319406 229020464 230722779 232378824 233760095 235195643 236595788 237938060 239443080 240905701 242298170 243678387 244614579 245659020 246691011 247790837 248933600 250032132 251022474 251960968 252868532 253758314 254644773 255512803 256351343 257176634 257976895 258781279 259578955 260342328 261087403 261830144 262562032 263290631 264002968 264699215 265368841 266031955 266682153 267351380 267951107 268600922 269235421 269861522
dna 403927747 403927746 403927743 403927702 403927532 403927171 403926855 403926499 403926213 403925942 403920403 403799662 402956764 399578313 391915976 388392202 388676683 389422149 389881697 390092810 390178588 390272164 390339000 390447117 390586340 390704119 390822446 390961268 391104702 391222888 391331971 391471436 391665879 391843009 392005765 392164037 392317576 392494441 392658852 392837435 393013746 393182517 393349618 393489321 393658914 393833982 393995135 394162836 394317323 394463066 394608873 394743114 394860748 394978869 395103705 395223696 395342923 395455906 395554217 395656849 395754099 395841517 395929072 396023431 396109285 396193967 396269190 396338709 396412002 396486523 396549394 396611405 396678031 396730878 396786403 396833894 396884316 396935768 396979648 397023891 397061714 397107715 397148048 397185286 397220166 397255879 397283772 397319485 397350126 397384799 397413691 397440012 397470622 397497417 397522282 397552255 397575243 397600172 397624830 397647498
english 2210395541 2210395138 2210361349 2210091121 2208257010 2202342766 2191600066 2173534284 2143710035 2100526978 2044572454 1979343265 1910691360 1843177732 1780645120 1725872205 1680404372 1644247602 1616759790 1596600364 1582348048 1572504606 1565960673 1561750495 1559222282 1557826719 1557195085 1557074689 1557287284 1557700258 1558231508 1558833976 1559467331 1560120790 1560770078 1561422606 1562046569 1562654701 1563251829 1563823291 1564388426 1564926859 1565449687 1565947398 1566432707 1566906762 1567356165 1567788964 1568215877 1568622230 1569023472 1569405688 1569779198 1570133879 1570470468 1570802433 1571119626 1571431766 1571718491 1572001602 1572270434 1572534073 1572791555 1573036539 1573281459 1573514610 1573733531 1573956817 1574176313 1574390844 1574606129 1574818199 1575033840 1575247417 1575458889 1575663354 1575864865 1576070372 1576272434 1576471666 1576667921 1576860244 1577058286 1577251755 1577440151 1577625216 1577805976 1577993825 1578177680 1578359906 1578537717 1578713326 1578892565 1579069422 1579243093 1579416820 1579585649 1579757201 1579926706 1580094580
proteins 1184051856 1184051852 1184051435 1184047106 1183971414 1179778002 1063113412 840941100 774688865 757581945 748323428 742363328 737619689 733555453 730501421 727947801 725976915 724406531 722974140 722130038 721425349 720744978 720398358 720213794 720079294 720258211 720351227 720743624 721001154 721578436 722126007 722644654 723243414 724006799 724677397 725485460 726324226 727280552 728252165 729198685 730197052 731261779 732310924 733295908 734372264 735509921 736687642 737694796 738822710 739985748 741158760 742343340 743437371 744566294 745878863 747051770 748364512 749591254 750762763 752039280 753293766 754535119 755740191 756986812 758268568 759556967 760900639 762129019 763356976 764581802 765799909 767055222 768375964 769583374 770889946 772130367 773346433 774613649 775868100 777128439 778398168 779638548 780893035 782190547 783398907 784639765 785913021 787137580 788372350 789577247 790834544 791991606 793231489 794475598 795663100 796868873 798045392 799209515 800474678 801660377
sources 210866608 210866262 210830941 209970989 206430191 199911973 191945823 183209617 174839572 167651659 162274758 158242445 155288156 153136429 151599048 150788091 150752308 150775372 151187528 152002101 152715548 153525582 154458149 155453642 156393543 157365039 158425340 159367075 160339307 161287699 162104011 163043180 163911344 164746192 165534667 166241053 167002859 167739402 168432216 169060861 169709612 170313504 170816951 171402708 171945547 172511981 173048606 173528545 173968019 174384280 174825223 175269252 175662944 176051453 176426317 176766140 177160866 177513187 177863093 178151550 178456228 178755577 179066561 179354952 179642715 179881519 180089533 180319548 180566650 180772885 180968101 181182662 181381031 181572631 181814616 182054315 182283191 182474704 182663789 182846387 183085092 183312191 183521949 183713975 183873196 184042582 184259197 184461045 184651058 184836652 184996596 185152142 185333371 185510247 185683447 185854676 185984269 186115854 186267354 186436599
cere 461286645 461286645 461286645 461286612 461286363 461285404 461283376 461278373 461268283 461001499 450920476 383290098 252658347 146639794 95684841 77049626 70700431 68371556 67643775 67360848 67133594 67141675 67184373 67130334 67234082 67317479 67324186 67464920 67562562 67600219 67745431 67878697 67920214 68075793 68204994 68266612 68444955 68587984 68675064 68833622 68983051 69074282 69247356 69393576 69491853 69663684 69816350 69913879 70100102 70249956 70363442 70539572 70696411 70811323 70986466 71153681 71269842 71453394 71617397 71729459 71911024 72077799 72193495 72374199 72537629 72668514 72850397 73019359 73150433 73328040 73495477 73625666 73799691 73972298 74096301 74273463 74435099 74569400 74751860 74920357 75044709 75229187 75397410 75529313 75711988 75884404 76021078 76201374 76369386 76509475 76692891 76858203 76999487 77179603 77352964 77488584 77672218 77843273 77981355 78164668
coreutils 205281779 205258108 203859337 199486710 186250591 171864273 154388625 137983172 121937268 109014288 96976258 86813700 78317880 71152954 65074304 60153868 56186530 52608234 49606741 47345956 45264330 43382135 41804701 40311649 39151625 37955525 36908984 35934072 35093369 34313265 33583178 33000704 32518706 31969365 31553664 31167783 30842427 30538915 30300247 30042157 29914973 29740915 29693466 29515705 29484777 29396171 29360661 29300091 29322620 29261696 29263062 29226967 29224126 29207508 29221697 29194855 29222350 29216123 29259106 29246152 29305628 29317932 29372963 29370566 29433146 29443380 29472366 29462586 29495376 29439210 29459449 29413938 29396944 29355275 29367623 29329057 29370606 29345452 29458000 29514783 29621805 29681023 29805879 29858796 29988798 30055866 30170316 30220107 30339420 30402879 30507190 30570483 30684363 30734725 30848828 30906787 31029497 31084600 31201196 31247788
einstein.de 92758442 92650706 90835474 82927886 71622053 59273499 47601829 37881863 30713440 25087270 20943159 18106330 15924351 14199177 12601579 11319579 10354957 9564706 8935963 8431250 7915635 7525906 7010286 6752533 6529622 6346716 6213336 6055213 5888454 5751081 5629874 5492601 5396346 5285933 5171034 5099889 5021231 4953394 4854356 4780044 4709207 4637519 4552196 4490131 4423431 4336641 4307048 4276961 4209599 4172651 4129877 4070632 4020055 3974413 3924882 3902508 3879005 3835847 3799632 3765272 3734425 3711610 3676959 3645499 3611522 3594465 3570346 3527411 3509397 3487299 3450091 3423613 3391498 3369346 3350205 3330433 3302175 3278272 3265798 3248729 3226436 3210257 3193692 3172036 3154657 3142702 3125292 3106760 3085274 3074547 3049117 3030458 3013167 2994341 2979693 2969272 2957681 2942735 2932706 2915019
einstein.en 467626440 467485576 461529086 437512549 393863251 343031415 290957390 243204071 203531881 170684733 144407249 124284400 108438871 95984606 85751264 79074143 72478185 67458096 63472812 59623676 56428162 53890995 51023990 48987176 47741250 46465218 45100051 43873352 42495949 41345768 40522767 39452719 38486189 37885763 37079314 36451685 35777003 35223562 34637456 34008799 33608250 33014669 32596944 32190550 31643227 31279821 30751894 30328009 29974162 29850946 29537955 29240711 28936717 28685715 28371916 28080647 27786392 27530176 27191971 26900486 26680640 26428138 26213626 26023336 25763960 25474477 25296812 25085793 24932920 24800832 24583219 24385740 24156437 23999964 23750560 23564644 23375134 23291045 23169296 22989675 22802972 22752198 22627518 22343358 22248538 22107464 21945618 21805363 21613582 21545997 21400694 21203200 21109803 21010428 20934351 20745493 20653773 20503616 20420025 20320129
ecoli 112689516 112689516 112689511 112689503 112689395 112689220 112689157 112689196 112689199 112672031 111821569 101612388 73701970 47659885 34618651 30319706 29080888 28504041 28698179 28875385 28779589 29097793 29321217 29277695 29590091 29814460 29803005 30107903 30330236 30340357 30631259 30850816 30878814 31159262 31376243 31409609 31680078 31893018 31944201 32204578 32411859 32471858 32724619 32930720 32996766 33244438 33444316 33519516 33756835 33954147 34034692 34264878 34459622 34545010 34770288 34960766 35047023 35265419 35450526 35544633 35755997 35938159 36031876 36238884 36416830 36514494 36715294 36891376 36991917 37188503 37359508 37461473 37652058 37821531 37923055 38108130 38272787 38374058 38555600 38716751 38817860 38992813 39151989 39252733 39424805 39580364 39681569 39849810 40002802 40107561 40270438 40420344 40525360 40685378 40830498 40933573 41090698 41234470 41337648 41490513
influenza 154808556 154808555 154808547 154808500 154808277 154806977 154804388 154800462 154525294 152183597 144494886 127115269 129201522 125021062 110772907 120141034 117955912 104212435 114004793 112424005 98877864 108663305 107294731 94308970 103707766 102560706 90324363 99483817 98483731 87072735 95466710 94584834 83929688 91850046 91275662 81375174 88790818 88083327 78864717 85912723 85494103 76946078 83486657 83000740 75062593 81238091 80898033 73377990 79253211 78988187 71844701 77478590 77285737 70654423 75791235 75773235 69476236 74337741 74200399 68354996 72964524 72891574 67418834 71872027 71837471 66625637 70701248 70698193 65752600 69769960 69793349 65109170 68813546 68831906 64456541 68027454 68075896 63948801 67284690 67398349 63481871 66727910 66770822 63045939 66190675 66225118 62660826 65689405 65667755 62407931 65283850 65296359 62157074 64797919 64824503 61851768 64402245 64467629 61645146 64112205
kernel 257961617 257949717 257225732 250681930 236385346 216472840 193821002 170728392 149482314 129856520 113238687 98539487 86288164 75791903 66941758 59529255 53399278 48277066 43964405 40316811 37200796 34512452 32287056 30411847 28701841 27168424 25882892 24727857 23734919 22911739 22096802 21422468 20803110 20255058 19780753 19309537 18864552 18553478 18224159 17888640 17585798 17329553 17093067 16835156 16633573 16411225 16210299 16051484 15870664 15744164 15610016 15457242 15323633 15193049 15087162 14978513 14870172 14777494 14687980 14611084 14527715 14453143 14366239 14291694 14216667 14142373 14077924 13992552 13924034 13871274 13818993 13772472 13712944 13671712 13620553 13593669 13579915 13555838 13541593 13532156 13523072 13518646 13506974 13495049 13494481 13483475 13480880 13483532 13477479 13476265 13467488 13467051 13469443 13462038 13460368 13462541 13459363 13456127 13458221 13462517
para 429265759 429265759 429265759 429265759 429265759 429265480 429259402 429237253 429200944 429082491 424001670 377248435 264436084 158679044 103074305 81924455 74523758 71307909 70362314 69842608 69044636 68929709 68768586 68205572 68216612 68151921 67708203 67767308 67753842 67367731 67428854 67450735 67137672 67247162 67301557 67051700 67194562 67272721 67066537 67209746 67299533 67157548 67302665 67408981 67272876 67439469 67559021 67466695 67637613 67757623 67684928 67861511 67988591 67930572 68109263 68254146 68221342 68394140 68537824 68522178 68703312 68849265 68849348 69026140 69180383 69185803 69369148 69516990 69536754 69716093 69879842 69911562 70077703 70224085 70260686 70430606 70588860 70632498 70808320 70959742 71011237 71184189 71342275 71401968 71574741 71726761 71796227 71965155 72117860 72186585 72356186 72511496 72595833 72761808 72911015 72992909 73160306 73312673 73400627 73564404
\(\substack{\text{world-}\\\text{leaders}}\) 46957705 46967490 46905112 45916125 43112821 40145630 38078796 36577020 35430479 34222274 33312270 32850135 32356119 31857108 31249791 30577267 30042252 29593522 29196678 28788466 28312554 27894546 27516195 27099667 26671036 26334460 25987979 25711035 25392174 25083448 24771318 24455718 24083194 23810519 23538464 23300826 23044692 22718344 22473532 22196881 21949342 21717843 21495069 21205806 20895437 20682538 20419760 20143349 19873153 19674217 19374039 19178784 18961972 18675846 18496607 18296387 18084368 17906053 17743698 17554136 17279228 17082295 16888479 16718424 16482937 16276568 16055520 15844390 15650916 15514161 15354787 15188802 15030917 14814164 14559703 14357542 14162345 13955633 13782965 13605948 13395867 13217463 13073621 12906094 12768486 12591070 12441290 12281001 12118225 12036922 11826710 11664321 11518188 11440645 11251281 11117752 11044132 10942536 10850778 10764851

